A measurement of the Lyman-beta forest power spectrum and its cross with the Lyman-alpha forest in X-Shooter XQ-100

The Lyman-alpha forest is the large-scale structure probe for which we appear to have modeling control to the highest wavenumbers. This makes the Lyman-alpha forest of great interest for constraining the warmness/fuzziness of dark matter and the timing of reionization processes. However, the standard statistic, the Lyman-alpha forest power spectrum, is unable to strongly constrain the IGM temperature-density relation, and this inability further limits how well other high wavenumber-sensitive parameters can be constrained. With the aim of breaking these degeneracies, we measure the power spectrum of the Lyman-beta forest and its cross correlation with the coeval Lyman-alpha forest using the one hundred spectra of z=3.5-4.5 quasars in the VLT/X-Shooter XQ-100 Legacy Survey, motivated by the Lyman-beta transition's smaller absorption cross section that makes it sensitive to somewhat higher densities relative to the Lyman-alpha transition. Our inferences from this measurement for the IGM temperature-density relation appear to latch consistently onto the recent tight lower-redshift Lyman-alpha forest constraints. The z=3.4-4.7 trends we find using the Lyman-alpha$-$Lyman-beta cross correlation show a flattening of the slope of the temperature-density relation with decreasing redshift. This is the trend anticipated from ongoing HeII reionization and there being sufficient time to reach the asymptotic temperature-density slope after hydrogen reionization completes. Furthermore, our measurements provide a consistency check on IGM models that explain the Lyman-alpha forest, with the cross correlation being immune to systematics that are uncorrelated between the two forests, such as metal line contamination.

==> tables.txt <==

\section{Tables}
Make a table with mean flux and power spectrum measurements

% \begin{tabular}{|r|r|r|r|r|r|r|r|r|r|r|r|r|}
\begin{table*}
\centering
\begin{tabular}{|r|r|r|r|r|r|r|r|r|r|r|r|r|}
\toprule
        k &z & $P_{\alpha \alpha}$ & $\sigma_{P_{\alpha \alpha}}$ &  $\sigma_{sys,R_{\alpha \alpha}}$ &         $P_{TT}$ &    $\sigma_{P_{TT}}$ &  $\sigma_{sys,R_{TT}}$ &   $P_{\alpha \beta}$ &    $\sigma_{P_{\alpha \beta}}$ &  $\sigma_{sys,R_{\alpha \beta}}$ &    $P_{m}$&$\sigma_{P_{m}}$ \\
\midrule
0.003 &  3.0 &   39.183 &    5.842 &     0.029 &        &        &         &       &        &         &      &       \\
 0.004 &  3.0 &   43.868 &    5.042 &     0.054 &        &        &         &       &        &         &      &       \\
 0.005 &  3.0 &   32.119 &    2.665 &     0.065 &        &        &         &       &        &         &      &       \\
 0.007 &  3.0 &   24.411 &    2.733 &     0.081 &        &        &         &       &        &         &      &       \\
 0.009 &  3.0 &   21.812 &    1.872 &     0.119 &        &        &         &       &        &         &      &       \\
 0.011 &  3.0 &   22.492 &    1.947 &     0.202 &        &        &         &       &        &         &      &       \\
 0.014 &  3.0 &   18.318 &    1.310 &     0.271 &        &        &         &       &        &         &      &       \\
 0.018 &  3.0 &   13.499 &    1.091 &     0.328 &        &        &         &       &        &         &      &       \\
 0.023 &  3.0 &   10.194 &    0.633 &     0.409 &        &        &         &       &        &         &      &       \\
 0.030 &  3.0 &    7.061 &    0.463 &     0.466 &        &        &         &       &        &         &      &       \\
 0.038 &  3.0 &    4.991 &    0.274 &     0.542 &        &        &         &       &        &         &      &       \\
 0.049 &  3.0 &    2.974 &    0.156 &     0.532 &        &        &         &       &        &         &      &       \\
 0.063 &  3.0 &    1.428 &    0.078 &     0.421 &        &        &         &       &        &         &      &       \\
 0.003 &  3.2 &   54.462 &    6.562 &     0.040 &        &        &         &       &        &         &      &       \\
 0.004 &  3.2 &   46.754 &    5.722 &     0.057 &        &        &         &       &        &         &      &       \\
 0.005 &  3.2 &   41.952 &    3.539 &     0.084 &        &        &         &       &        &         &      &       \\
 0.007 &  3.2 &   34.178 &    3.066 &     0.113 &        &        &         &       &        &         &      &       \\
 0.009 &  3.2 &   30.464 &    1.795 &     0.166 &        &        &         &       &        &         &      &       \\
 0.011 &  3.2 &   24.921 &    1.574 &     0.224 &        &        &         &       &        &         &      &       \\
 0.014 &  3.2 &   19.911 &    1.001 &     0.294 &        &        &         &       &        &         &      &       \\
 0.018 &  3.2 &   15.611 &    0.656 &     0.380 &        &        &         &       &        &         &      &       \\
 0.023 &  3.2 &   13.167 &    0.704 &     0.528 &        &        &         &       &        &         &      &       \\
 0.030 &  3.2 &    9.217 &    0.379 &     0.608 &        &        &         &       &        &         &      &       \\
 0.038 &  3.2 &    6.903 &    0.247 &     0.750 &        &        &         &       &        &         &      &       \\
 0.049 &  3.2 &    3.995 &    0.152 &     0.715 &        &        &         &       &        &         &      &       \\
 0.063 &  3.2 &    2.110 &    0.081 &     0.622 &        &        &         &       &        &         &      &       \\
 0.003 &  3.4 &   61.140 &    7.398 &     0.045 &   58.074 &   11.080 &     0.043 &  34.937 &    9.402 &     0.026 &      &       \\
 0.004 &  3.4 &   46.223 &    3.733 &     0.056 &   30.444 &    5.413 &     0.037 &  27.040 &    9.332 &     0.033 &      &       \\
 0.005 &  3.4 &   53.262 &    3.784 &     0.107 &   44.251 &    5.537 &     0.089 &  23.344 &    4.695 &     0.047 &      &       \\
 0.007 &  3.4 &   40.591 &    2.337 &     0.134 &   31.071 &    3.346 &     0.103 &  19.247 &    6.636 &     0.064 &      &       \\
 0.009 &  3.4 &   35.049 &    1.995 &     0.191 &   38.353 &    5.800 &     0.209 &  23.516 &    4.602 &     0.128 &      &       \\
 0.011 &  3.4 &   30.916 &    1.948 &     0.277 &   32.163 &    4.099 &     0.289 &  16.504 &    3.388 &     0.148 &      &       \\
 0.014 &  3.4 &   24.060 &    1.078 &     0.356 &   21.425 &    2.083 &     0.317 &  12.331 &    2.393 &     0.182 &      &       \\
 0.018 &  3.4 &   21.648 &    0.807 &     0.527 &   18.014 &    1.527 &     0.438 &   9.447 &    1.344 &     0.230 &      &       \\
 0.023 &  3.4 &   16.451 &    0.654 &     0.659 &   13.425 &    0.960 &     0.538 &   7.251 &    1.132 &     0.291 &      &       \\
 0.030 &  3.4 &   11.531 &    0.379 &     0.761 &    9.394 &    0.519 &     0.620 &   4.850 &    0.766 &     0.320 &      &       \\
 0.038 &  3.4 &    8.193 &    0.281 &     0.891 &    6.351 &    0.421 &     0.690 &   3.321 &    0.389 &     0.361 &      &       \\
 0.049 &  3.4 &    5.393 &    0.181 &     0.965 &    3.544 &    0.227 &     0.634 &   1.713 &    0.208 &     0.307 &      &       \\
 0.063 &  3.4 &    3.099 &    0.113 &     0.914 &    2.209 &    0.198 &     0.651 &   0.654 &    0.093 &     0.193 &      &       \\
 0.003 &  3.6 &   68.105 &    7.436 &     0.050 &   64.161 &    8.866 &     0.048 &  40.087 &   13.195 &     0.030 &      &       \\
 0.004 &  3.6 &   60.644 &    4.945 &     0.074 &   49.318 &    4.686 &     0.060 &  33.512 &   10.578 &     0.041 &      &       \\
 0.005 &  3.6 &   51.470 &    4.353 &     0.103 &   50.680 &    6.403 &     0.102 &  15.406 &    6.196 &     0.031 &      &       \\
 0.007 &  3.6 &   43.934 &    2.984 &     0.145 &   45.458 &    6.047 &     0.150 &  21.971 &    6.130 &     0.073 &      &       \\
 0.009 &  3.6 &   45.032 &    2.513 &     0.245 &   38.179 &    3.562 &     0.208 &  24.308 &    4.896 &     0.132 &      &       \\
 0.011 &  3.6 &   38.677 &    2.283 &     0.347 &   29.249 &    2.749 &     0.262 &  18.319 &    4.055 &     0.164 &      &       \\
 0.014 &  3.6 &   29.873 &    1.462 &     0.441 &   28.211 &    2.086 &     0.417 &  14.286 &    1.863 &     0.211 &      &       \\
 0.018 &  3.6 &   24.757 &    1.156 &     0.602 &   22.184 &    1.590 &     0.540 &  14.204 &    2.515 &     0.346 &      &       \\
 0.023 &  3.6 &   20.438 &    0.776 &     0.819 &   18.584 &    1.091 &     0.745 &  10.081 &    1.086 &     0.404 &      &       \\
 0.030 &  3.6 &   15.433 &    0.560 &     1.019 &   13.863 &    0.931 &     0.915 &   7.077 &    0.610 &     0.467 &      &       \\
 0.038 &  3.6 &   10.684 &    0.391 &     1.161 &    8.755 &    0.967 &     0.952 &   3.021 &    0.834 &     0.328 &      &       \\
 0.049 &  3.6 &    8.227 &    0.278 &     1.473 &    6.213 &    1.561 &     1.112 &   1.709 &    0.168 &     0.306 &      &       \\
 0.063 &  3.6 &    5.220 &    0.207 &     1.539 &    5.095 &    2.217 &     1.502 &   0.728 &    0.155 &     0.215 &      &       \\
\bottomrule
\end{tabular}
\caption{I split up the table because it was too big}
\end{table*}

\begin{table*}
\centering
\begin{tabular}{|r|r|r|r|r|r|r|r|r|r|r|r|r|}
\toprule
        k &z & $P_{\alpha \alpha}$ & $\sigma_{P_{\alpha \alpha}}$ &  $\sigma_{sys,R_{\alpha \alpha}}$ &         $P_{TT}$ &    $\sigma_{P_{TT}}$ &  $\sigma_{sys,R_{TT}}$ &   $P_{\alpha \beta}$ &    $\sigma_{P_{\alpha \beta}}$ &  $\sigma_{sys,R_{\alpha \beta}}$ &    $P_{m}$&$\sigma_{P_{m}}$ \\
\midrule
 0.003 &  3.8 &   94.258 &   10.577 &     0.040 &  106.142 &   22.850 &     0.045 &  59.925 &   24.432 &     0.025 &  1.625 &   0.581 \\
 0.004 &  3.8 &   86.198 &    9.180 &     0.060 &   78.261 &   12.887 &     0.054 &  48.543 &   13.191 &     0.034 &  1.357 &   0.453 \\
 0.005 &  3.8 &   67.328 &    7.183 &     0.077 &   50.913 &    7.377 &     0.058 &  20.645 &    7.754 &     0.024 &  1.014 &   0.330 \\
 0.007 &  3.8 &   58.665 &    3.886 &     0.110 &   54.175 &    9.188 &     0.102 &  40.392 &   16.738 &     0.076 &  0.810 &   0.280 \\
 0.009 &  3.8 &   53.166 &    3.388 &     0.165 &   48.506 &    6.227 &     0.150 &  27.055 &    5.686 &     0.084 &  0.900 &   0.255 \\
 0.011 &  3.8 &   42.226 &    3.185 &     0.215 &   37.287 &    4.257 &     0.190 &  20.483 &    4.497 &     0.104 &  0.817 &   0.224 \\
 0.014 &  3.8 &   38.953 &    2.264 &     0.327 &   31.969 &    3.266 &     0.269 &  21.264 &    4.593 &     0.179 &  0.675 &   0.174 \\
 0.018 &  3.8 &   30.967 &    1.814 &     0.428 &   24.768 &    2.405 &     0.343 &  13.941 &    3.285 &     0.193 &  0.361 &   0.099 \\
 0.023 &  3.8 &   22.345 &    0.764 &     0.509 &   20.088 &    1.471 &     0.458 &  11.884 &    1.138 &     0.271 &  0.404 &   0.096 \\
 0.030 &  3.8 &   16.247 &    0.713 &     0.610 &   15.786 &    1.047 &     0.592 &   6.881 &    1.068 &     0.258 &  0.242 &   0.088 \\
 0.038 &  3.8 &   11.419 &    0.385 &     0.706 &   10.733 &    0.815 &     0.663 &   3.719 &    0.685 &     0.230 &  0.270 &   0.070 \\
 0.049 &  3.8 &    7.807 &    0.276 &     0.794 &    6.524 &    0.455 &     0.664 &   2.281 &    0.339 &     0.232 &  0.170 &   0.035 \\
 0.063 &  3.8 &    4.302 &    0.150 &     0.721 &    4.000 &    0.317 &     0.670 &   0.870 &    0.268 &     0.146 &  0.080 &   0.015 \\
 0.003 &  4.0 &  105.374 &   18.574 &     0.044 &  105.395 &   24.319 &     0.044 &  55.055 &   17.716 &     0.023 &  1.625 &   0.581 \\
 0.004 &  4.0 &   89.524 &    9.268 &     0.062 &   80.199 &   12.701 &     0.056 &  33.312 &   12.986 &     0.023 &  1.357 &   0.453 \\
 0.005 &  4.0 &   78.435 &    8.700 &     0.090 &   61.116 &    7.459 &     0.070 &  27.092 &    9.035 &     0.031 &  1.014 &   0.330 \\
 0.007 &  4.0 &   62.661 &    5.938 &     0.118 &   70.570 &    8.169 &     0.133 &  26.087 &    7.877 &     0.049 &  0.810 &   0.280 \\
 0.009 &  4.0 &   57.245 &    4.976 &     0.177 &   47.434 &    6.660 &     0.147 &  22.669 &    7.136 &     0.070 &  0.900 &   0.255 \\
 0.011 &  4.0 &   50.025 &    4.675 &     0.255 &   43.165 &    3.724 &     0.220 &  29.123 &    5.351 &     0.149 &  0.817 &   0.224 \\
 0.014 &  4.0 &   44.245 &    2.815 &     0.372 &   41.820 &    4.062 &     0.351 &  24.365 &    4.050 &     0.205 &  0.675 &   0.174 \\
 0.018 &  4.0 &   32.410 &    1.950 &     0.448 &   32.379 &    2.153 &     0.448 &  12.428 &    3.255 &     0.172 &  0.361 &   0.099 \\
 0.023 &  4.0 &   30.329 &    1.710 &     0.691 &   25.430 &    1.858 &     0.579 &  12.962 &    1.784 &     0.295 &  0.404 &   0.096 \\
 0.030 &  4.0 &   21.465 &    0.934 &     0.805 &   18.373 &    1.209 &     0.689 &   9.011 &    1.396 &     0.338 &  0.242 &   0.088 \\
 0.038 &  4.0 &   14.470 &    0.625 &     0.894 &   11.513 &    0.769 &     0.711 &   5.602 &    0.928 &     0.346 &  0.270 &   0.070 \\
 0.049 &  4.0 &    8.986 &    0.345 &     0.914 &    7.501 &    0.376 &     0.763 &   2.343 &    0.390 &     0.238 &  0.170 &   0.035 \\
 0.063 &  4.0 &    5.547 &    0.246 &     0.930 &    4.824 &    0.258 &     0.808 &   1.343 &    0.255 &     0.225 &  0.080 &   0.015 \\
 0.003 &  4.2 &  100.643 &   20.282 &     0.042 &   94.988 &   19.478 &     0.040 &  15.675 &   15.117 &     0.007 &  1.625 &   0.581 \\
 0.004 &  4.2 &   77.886 &   13.303 &     0.054 &   67.103 &   15.918 &     0.047 &  53.074 &   19.460 &     0.037 &  1.357 &   0.453 \\
 0.005 &  4.2 &  103.935 &   14.007 &     0.119 &   97.755 &   12.820 &     0.112 &  61.703 &   14.184 &     0.070 &  1.014 &   0.330 \\
 0.007 &  4.2 &  101.149 &    9.160 &     0.190 &   70.154 &   11.553 &     0.132 &  37.690 &   12.400 &     0.071 &  0.810 &   0.280 \\
 0.009 &  4.2 &   78.857 &   10.803 &     0.244 &   52.161 &    5.825 &     0.162 &  29.172 &   11.220 &     0.090 &  0.900 &   0.255 \\
 0.011 &  4.2 &   55.047 &    7.254 &     0.281 &   49.664 &    4.802 &     0.253 &  15.277 &    5.635 &     0.078 &  0.817 &   0.224 \\
 0.014 &  4.2 &   42.497 &    4.405 &     0.357 &   44.686 &    5.722 &     0.375 &  15.532 &    8.501 &     0.130 &  0.675 &   0.174 \\
 0.018 &  4.2 &   39.234 &    4.433 &     0.543 &   35.713 &    4.456 &     0.494 &  16.190 &    3.151 &     0.224 &  0.361 &   0.099 \\
 0.023 &  4.2 &   29.164 &    2.225 &     0.664 &   28.974 &    1.889 &     0.660 &  10.509 &    2.533 &     0.239 &  0.404 &   0.096 \\
 0.030 &  4.2 &   24.761 &    2.120 &     0.929 &   21.688 &    1.161 &     0.814 &   9.206 &    2.350 &     0.345 &  0.242 &   0.088 \\
 0.038 &  4.2 &   14.787 &    1.239 &     0.914 &   16.977 &    1.120 &     1.049 &   4.712 &    0.790 &     0.291 &  0.270 &   0.070 \\
 0.049 &  4.2 &    9.837 &    0.748 &     1.001 &   11.334 &    0.846 &     1.153 &   3.523 &    0.701 &     0.358 &  0.170 &   0.035 \\
 0.063 &  4.2 &    6.677 &    0.335 &     1.119 &    7.239 &    0.503 &     1.213 &   1.273 &    0.373 &     0.213 &  0.080 &   0.015 \\
\bottomrule
\end{tabular}
\caption{I split up the table because it was too big}
\end{table*}

\begin{table*}
\begin{tabular}{|r|r|r|r|r|r|r|}
\toprule
   z &       mfa &   err\_mfa &       mft &   err\_mft &       mfb &   err\_mfb \\
\midrule
 3.0 &  0.700396 &  0.008846 &        &        &        &        \\
 3.2 &  0.651499 &  0.006733 &   &        &        &        \\
 3.4 &  0.601559 &  0.006514 &  0.625730 &  0.013401 &        &        \\
 3.6 &  0.545132 &  0.006715 &  0.602344 &  0.010243 &        &        \\
 3.8 &  0.488480 &  0.006322 &  0.528158 &  0.014411 &  0.754085 &  0.022772 \\
 4.0 &  0.454065 &  0.009198 &  0.507695 &  0.010706 &  0.779273 &  0.022786 \\
 4.2 &  0.426047 &  0.011055 &  0.452956 &  0.015383 &  0.752970 &  0.032181 \\
\bottomrule
\end{tabular}\par
It won't let me put a caption here for some reason

\end{table*}

